Scene Text Detection for Augmented Reality -- Character Bigram Approach to reduce False Positive Rate

Natural scene text detection is an important aspect of scene understanding and could be a useful tool in building engaging augmented reality applications. In this work, we address the problem of false positives in text spotting. We propose improving the performace of sliding window text spotters by looking for character pairs (bigrams) rather than single characters. An efficient convolutional neural network is designed and trained to detect bigrams. The proposed detector reduces false positive rate by 28.16% on the ICDAR 2015 dataset. We demonstrate that detecting bigrams is a computationally inexpensive way to improve sliding window text spotters.

==> csi-reviews.txt <==
The authors thank the reviewer for comments on the manuscript. Below are our responses.

- The paper seems to be on Text Detection/Spotting and not recognition. Since the final output is 2 x 1, it should be text or non text for every input image. Please clarify and change title accordingly.

Response: The title has been changed to scene text detection.

- Introduction: Please give reference for statememtns like "the accuracy of text recognition on a mobile device is still not sufficient to create a satisfying user experience."

Response: Citation has been added.

- Text spotting with convolutional neural network: The statements are not clear ""All convolutions are valid convolutions performed without padding. the image. This ensures that when the filters are applied to a larger image, they will behave identically to the training phase where examples of fixed
size (32x32) are used."" Please explain this with adequate references, wherever required.

Response: Additional clarification and a reference that explains this in more detail has been added.

- Text spotting with convolutional neural network:  The intuition of sharing computation for B in ABC while considering bigrams AB and BC is not clear. Please elaborate.

Response: The unoptimised architecture computes activations for AB and BC separately without reuse. The optimised architecture computes activations for A, B, C and the next layer looks at AB, then BC and so on, thereby reusing activations. A clarification regarding this has been added to the manuscript.

- The results with model for bigram are compared with the similar model that consider unigram. A comparison with other bottom-up approaches would have made the case stronger.

Response: The numbers at the end of the results section have some comparison with other works, but they have used different datasets. So, a comparison of the bigram classifier with a unigram classifier trained on the same dataset is most suitable. The unigram classifier used in this paper is very similar to the one in [3].

- In results it is written that change from 28.4% to 20.4% leads to a substantial reduction by 29.5%, whereas (28.4-20.4)/28.4 = 28.16 %. Please correct.

Response: This has been corrected.

- Please elaborate how you reached to figure of 9840, and how it is 25% more than model for unigram spotting.

Response: The figure of 9840 is arrived at by calculating the number of MAC operations in all the filters. For example, a 3x3 filter on an image needs 9 MAC operations per pixel. A similar counting for the bigram classifier reveals that it needs 25\% more MAC ops. This detail has been added to the paper.

- Have you tried models that use higher n-grams for text spotting? 

Response: Yes, global cues further improve detection performance. This work is now over 1.5 years old and there are now newer models that use both local and global cues to detect text. The bigram classifier, however, is still computationally cheaper (at the cost of accuracy).


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


